Spectroscopic Properties of $\mathit {B}$ and $\mathit {B_s}$ meson using Screened Potential

Inspired by the recent observations of $B$ and $B_s$ meson states at LHCb\cite{Aaij:2020hcw} we calculate the masses of ground, orbitally, and radially excited states. Also, we estimate the mixing parameters, decay constant, leptonic decay width, and corresponding branching ratios, as well as electromagnetic transition widths. ${\cal{O}}\left(\frac{1}{m}\right)$ and ${\cal{O}}(p^{10})$ relativistic corrections to potential and kinetic energy terms have been added to the Hamiltonian. The screening potential employed is solved by applying the gaussian wave function. The estimated masses are used to construct the Regge trajectories, which help us in the association of some newly observed states to $B$ and $B_s$ meson family. Overall, the results from the present study are in fair agreement with available experimental and theoretical studies.

==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


